Far-Infrared Polarization Spectrum of the OMC-1 Star-Forming Region

We analyze the wavelength dependence of the far-infrared polarization fraction toward the OMC-1 star forming region using observations from HAWC+/SOFIA at 53, 89, 154, and 214 $\mu$m. We find that the shape of the far-infrared polarization spectrum is variable across the cloud and that there is evidence of a correlation between the slope of the polarization spectrum and the average line-of-sight temperature. The slope of the polarization spectrum tends to be negative (falling toward longer wavelengths) in cooler regions and positive or flat in warmer regions. This is very similar to what was discovered in $\rho$ Oph A via SOFIA polarimetry at 89 and 154 $\mu$m. Like the authors of this earlier work, we argue that the most natural explanation for our falling spectra is line-of-sight superposition of differing grain populations, with polarized emission from the warmer regions and less-polarized emission from the cooler ones. In contrast with the earlier work on $\rho$ Oph A, we do not find a clear correlation of polarization spectrum slope with column density. This suggests that falling spectra are attributable to variations in grain alignment efficiency in a heterogeneous cloud consistent with radiative torques theory. Alternative explanations in which variations in grain alignment efficiency are caused by varying gas density rather than by varying radiation intensity are disfavored.

==> ReviewerResponse.txt <==
Dear Dr. Pipher,

We would like to thank the anonymous referee for their very detailed comments regarding our manuscript entitled "Far-Infrared Polarization Spectrum of the OMC-1 Star-Forming Region." We have carefully gone through the referee report and have made the following changes to our paper, which are bolded in our new document, in accordance with the report:

1. "The term "degree of polarization" appears only twice in the paper. Here, and at the end of Section 3.1. In contrast, the term "polarization fraction", which (correct me if I'm wrong), refers to the same quantity, appears 14 times in the paper. I think that "polarization fraction" is my preferred term for little p, and seems to be favored by the more recent literature. So you might want to standardize on "polarization fraction" throughout." --> We have changed 3 instances of "degree of polarization" or "polarization degree" to "polarization fraction." 

2 'Hmm. The wording of this threw me off at first. I see that "magnetic lines of force" is a way to refer to the fieldlines, i.e. to the visualization you get when you join together the field vectors at various points to produce smooth, continuous curves. But it also seems to be a little bit more colloquial of a term. Rather than introducing additional jargon describing the same quantity, would it not perhaps be simpler and clearer just to say something like, "...thermal emission from dust grains [that are] aligned with respect to the magnetic field allows the directions of that field to be traced [within/throughout] molecular clouds." Or similar.' --> Fixed.

3. "A second complaint about wording from me in a row (with apologies for nitpicking). I see what you're going for in writing "polarized emission" vs "polarized extinction", but I don't think it works for me, since "extinction" is not an observable that can be polarized. It's the starlight that's polarized (and extincted/extinguished, but this is somewhat beside the point). I found the sentence confusing enough upon a first reading that I recommend a re-wording." --> We've changed the sentence structure a little in an effort to make it more reader-friendly.

4. "I understand that a paper is cited here. Still, no explanation is given as to why *normalizing* the polarization spectrum is a useful technique. Any factor that systematically affects polarization fraction at all wavebands (such as inclination angle of the magnetic field relative to the line of sight) will be divided out, leaving any remaining wavelength variation/shape of the normalized spectrum to be (hopefully) due to true wavelength dependence of the grain alignment efficiency. So this normalization seems important for comparing polarization spectrum shapes among different clouds. I think some wording to this effect would be useful for the reader. EDIT: I see that this is explained in the second paragraph on Page 6 in Section 3.1. Maybe this is good enough. I leave it to the authors whether to elaborate in the intro." --> We moved this description of normalized polarization spectrum to the intro and added note in its original place to check the intro for more details.

5. "Correct me if I'm wrong, but I don't think polarization fraction p is actually explicitly defined anywhere in the paper. Doing so would be important for making the paper somewhat self-contained and digestible for people outside the polarization spectrum field. If you want to be concise, you can even just replace the $p$ here with a $p = \sqrt{Q^2 + U^2}/I$, and be done with it. But, this breaks up the flow of the sentence, and another issue with that is that the physical quantity is actually first introduced two paragraphs up as $p_\lambda$ (in the sentence beginning, "Hildebrand et al. (1999) showed that..."). So, you need to sort out your ordering such that quantities are defined before they are used." --> Completely agree that p should have been explicitly defined; this is now done in Equation 2 in Section 2. We've changed a few things here to make the intro flow better. We've flipped the description of the normalized polarization spectrum so that the terms are defined before the equation. We changed p_\lambda/p_\lambda0 to p(\lambda)/p(\lambda0) to reflect the notation in Equation 3. Finally, where we described "polarization fraction p" later in the intro reads "p" in accordance with your suggestion.


7. "I believe that Ashton et al. actually made reference to the "ETAC" (extinction-temperature-alignment correlation) effect. Is this synonymous with HCE? It would seem so, since ETAC is saying extinction correlates with lower temperatures and also with lower RAT alignment efficiency (due to shielding), which leads to lower polarization fraction at long wavelengths i.e. a negative slope.  What does it mean to say that HCE was "negligible" for their observations? If I understand correctly, Ashton et al. actually argued based on modelling that the ETAC effect should be negligible in diffuse column density regimes similar to theirs, and therefore ETAC cannot be responsible for the observed flatness of their spectra. But we have no way of knowing how much ETAC or HCE was actually taking place in the diffuse region near Vela C, so perhaps more precise phrasing would be in order." --> We've added a paragraph in the intro which hopefully clears up the HCE vs. ETAC confusion.

8. "Perhaps it would be better to say, determined only by the properties of the dust grain population (vs. also by environment). Also, I don't think a single grain population is inherent to this assumption, so would it be better to say, "by the properties of the dust grain populations" (plural)?" --> Fixed.

9. ""do" (or, for consistency with the rest of the intro, change everything to past tense: "Their models were based on RAT theory, and they did include HCE..." etc.)" --> Fixed.

10. "I think that the the statistical significance of the detection of a negative or positive slopes should be stated in some form. E.g. maybe p(154)/p(89) was > 1, but how inconsistent was this normalized pol. fraction with unity, given the statistical uncertainty (and the systematic error, if quantified)? I'd normally let this go for an introductory section since the reader can refer to Santos 2019. But the wording says "detected (for the first time..." making it hard not to wonder about the basis for this claim of a detection." --> The Santos paper does not quantify a statistical error bar on their detection of p(154)/p(89) > 1, so we've softened "detected" to "found evidence of."

11. "It seems conventional in papers like this to provide a few sentences outlining the rest of the paper at the end of the introduction. E.g. "Section 2 describes the data collected and the reduction pipeline. Section 3 presents the polarization spectrum analysis results." Etc. (but better-written than that :) ) This addition might help orient the reader." --> Fixed. 

12. "Is there a reference for the DRP? Or perhaps the data reduction techniques are described sufficiently in Chuss et al. 2019..." --> Unfortunately, there is not a reference to the DRP. However, we updated the text to reflect a summary of the DRP published in Santos et al. (2019). 

13. "Not entirely clear to me what this refers to. Does this just mean that when the telescope beam is chopped to the reference region, it measures non-zero (and significant) signal in p?" --> Added a little more text here to make this clearer.

14. "Related to the above query: I assume this means that when p and psi (pol. angle) are computed from a cloud pixel's IQU, with and without first differencing it from the reference region's IQU, the difference in computed psi between the "with" and "without" cases is > 10 deg.? It could be this is standard methodology imported from ground-based polarimetry that I'm not familiar with. But perhaps that indicates the general reader may benefit from you being slightly more explicit." --> We've expanded this text more in the hopes of it being more clear for the general reader.

15. "Would it perhaps make more sense to say that this is the approximate angular error corresponding to polarization (fraction) measurements having S/N equal to 3?" --> The sentence was confusing and has been edited to make it (hopefully) clearer more in line with your suggestion.

16. "I think it might sound a bit better (more formal) to say "references cited in Section 1", with the Section 1 being a hyperlink to the actual Section 1 of this paper." --> Fixed.

17. "To Do: check if the number of vectors is explicitly mentioned later in the paper. Some in the polarimetry field are quite picky about the use of the term "vector" to describe the polarization "rod" at each sightline. The term "pseudovector" may be better (and is used in some of the literature) to describe these spin-2 quantities. After reading, I cannot recall explicit mention of how many sightlines are present after the data cuts. It would be good to mention this (and for each of the separate cases in Section 3.4 as well)" --> Vector was changed to pseudovector. We've also added the number of sight-lines after data cuts.

18. "I do not find it particularly easy to make out the three distinct regions on this figure at a glance, particularly given the figure size. Suggestions for improved visibility: - make the line thickness of the contours much lower (i.e. less than the line thickness of the region outlines). The contours contain information that is redundant with the colormap anyway. Yes it's true that the contours help draw the viewer's eye to the structure of the emission in a way that the colors alone do not. But I think they can still fulfill this purpose while being fainter and less prominent. - make the figure larger overall, if there is space. - change the colors of the region outlines and the crosshair to be lighter colors that will show up better against this colormap. In all cases, I think even just tweaking the RGB values to make the colors closer to white would help (e.g. cyan or lighter blue, a brighter green, and a more pinkish red). The red in particular gets lost against the yellow/orange areas of the colormap. You can also probably get away with incrementing the font size by one or two pts on the axis labels and axis tick labels, while still fitting everything in." --> Fixed. The Planck color map seems to do a better job making the region masks pop.

19. "The regions physically overlap. Is this intentional, and do Chuss et al. 2019 explain the rationale? (To Do: check into this)" --> The masks used in the analysis do not overlap. This is a by-product of the plotting function used to make these figures.

20. "- The "N" in N(H2) should probably be typeset in italics for consistency with other physical quantities, including the "N" in Section 1. (The editor can confirm)" --> Fixed.

21. "wavelength/waveband?" --> Fixed.

22. "See my extensive note on Table 1. Your second sentence highlighted here is in agreement with my musings there, which is promising. But if so, why are we referring to this as "uncertainty" and not merely variation/spread in the measured polarization fraction with location? I think this will confuse the reader who assumes "uncertainty" actually means measurement uncertainty." --> Agreed. Changed "high degree of uncertainty" to "large spread."

23. 'Huge/run-on sentence. I had trouble parsing it. I would recommend putting a period after "(Bally et al. 2017)", and then starting a new sentence with, "In addition, the region also encompasses OMC-1 South..."' --> Fixed.

24. "I would shy away from referring to these as error bars. Perhaps instead, "The vertical bars indicate the median absolute deviation (over the cloud/region) of the normalized ratios." See my comment on Table 1 for elaboration." --> Agreed. Fixed.

25. "I would object to the characterization of the range given by the MAD as an "uncertainty", and care should be taken not to present them that way. For instance, if I mistook the error bars in Figure 2 to be true uncertainties, I would interpret the spectra in all three cases to be (very nearly) flat to within the error/uncertainty of the measurements. But the uncertainty in your measurement/estimate of the median ratio is not what is being presented. Rather, it is the spread amongst the cloud/region sightlines. So the take home message of the plot is instead that the average cloud spectrum is falling with wavelength, but that there is a lot of variation from sightline to sightline within the cloud (or within BKNL)." --> Agreed. "Uncertainties" was changed to "ranges" in the caption. In addition, there was one instance of "error bar" with respect to Figure 2, which was changed to "vertical bar."

27. "Everything from this paragraph onwards seems to be discussion of the median+/- MAD pol. ratio results in light of some theoretical modelling work for diffuse regions. I am wondering if it would make sense to relegate discussion of all results to Section 4, and keep Section 3 for presentation of results. I'm not requiring this, merely presenting it as an alternate way to structure the paper. I can see pros and cons to both structures. With your method, the discussion paragraphs are in higher proximity to the plots being discussed." -->

28. "It's worth noting that Shariff et al. 2019 actually omits the linear model in favour of the exponential and quadratic ones, while Gandilo et al. 2016 presents all three of these. The wording can be easily tweaked for accuracy. E.g. "...we follow Gandilo et al. (2016) and Shariff et al. (2019) by regressing a [shape] model to our [per-pixel] polarization spectra. In this case, the choice of a linear model allows for comparison to the analysis of Santos et al. (2019)." The words in square brackets are optional. Re-word as you see fit." --> Fixed.

29. "I think this should say, "to be consistent with the analysis in Section 3.1"" --> Fixed. 

30. "Is there anything to indicate (maybe just a sentence) how good the fitting was, typically? Past papers have shown a few example per-pixel polarization spectra along with the best fit model (i.e. in this case four points with a line crammed through them). For the sake of brevity, I think it's maybe fine that these plots have been omitted. But as a reader, one is curious if the model fitting generally worked." --> We added a sentence in this paragraph indicating the average residual across the map and all wavelengths was relatively small, meaning the fit worked well for the vast majority of sightlines.

31. "I think you've expanded this acronym enough times that you can just say "Median and MAD", or "Median $\pm$ MAD" here, for readability. I believe that it is only necessary to fully-expand acronyms once, when they are first used. The editor can confirm." --> Fixed. 

32. "As for the upper panels...are these shown merely for completeness? I'm not sure what the point of correlating a_l with environmental parameters is. From Eq. 2, a_l is the fitted (i.e. the model's) value of the polarization ratio at lambda_0 = 214 um. Since this should be unity by definition, I would think that large deviations from unity would be evidence for a bad fit more so than evidence for any environmental effect? Perhaps this could even be used as a way of further culling the data? Some of the red points seem like they really ought not to be included. If inclusion or exclusion of the bad model fits doesn't significantly change the conclusions regarding the correlation of b_l with T and N, then I guess it doesn't matter. But I wanted to raise this as an issue." --> Yes, the a_l correlations were shown for completeness as in the Gandilo and Shariff papers. 

33. "[Regarding comment 32] Upon further reflection, I have realized that a "bad" fit (a large deviation of the model value from unity at 214 um) could simply mean that the polarization spectrum being fitted is not particularly linear, which is perhaps not surprising, given Figure 2. Furthermore, examination of Figure 4 indicates that removing the points where a_l deviates a lot from unity would correspond to removing that long tail of very large negative b_l values, and doing this would tend to   change your conclusions/results a lot. So I am walking back my statement that these points should be culled. But it is still worth noting that the b_l outliers do seem to correlate to sightlines where the linear model is not a great fit. What are the implications of this? Is it just that spectra that actually show large variation aren't linear, whereas spectra that show very little variation can be well described by a linear model because they are flat-ish anyway?" --> We've re-analyzed this two different ways by removing the tail and using median-binning to check for robustness. In both cases, we find that the correlation of T and b_l is significant and not due to the scatter in b_l at low T. You are correct stating that low values of a_l or b_l correspond to positions where the linear fit is not a good fit for the spectra. We've added text to state this outright.

34. "Wouldn't it make more sense to state simply that "the null hypothesis is taken to be the case of no correlation" ? After all, the content of the hypotheses is independent of nature of the experimental evidence, right? Unless I am fundamentally misunderstanding something about this statistical test...To clarify this further, what I'm trying to say is that the hypothesis is not a prediction of what you're going to measure, it's an assertion about what the true physical relationship is between the variables (and then the measurement of r allows you to check how consistent the data are with this assertion)." --> The initial understanding was correct. We changed the text to your suggestion. 

35. "I noticed that little p for p-value here is degenerate with little p for polarization fraction. It's the tough one though, because the latter is standard in your field, and the former is very standard in statistics. I can't decide if I think it's clear enough from context which p is which. An alternative to little p for p-value that I've seen in some contexts is "PTE" for "probability to exceed." I believe this refers to the same thing, but you should do some research before choosing to adopt this notation. In the context in which PTE was used, I believe it referred specifically to the one-sided integral over a chi-squared distribution (from "measured value" to infinity). So I'm not sure if PTE is generic enough to refer to any p-value. But I present it as a possible alternative to look into, if you choose to disambiguate the notation. EDIT: See e.g. this paper https://arxiv.org/pdf/1705.03565.pdf
In the sentence just before Eq. 4, PTE is stated to be synonymous with a p-value, and defined further in the paragraph just after that equation. But in my brief searching online, it was hard to find anyone other than cosmologists who were using this nomenclature." --> We agree that it's an unfortunate clash of notation. We've changed the p-value "p" to "p_tt" and added some explanatory text.

36. "My understanding is that use of p-values, and an arbitrary threshold of significance of p < 0.05, is starting to fall into disfavor due to tendency to abuse or misinterpret this technique (esp in other fields where researchers may not be as statistically inclined as us). I also tend to think that in our field we usually impose higher thresholds of detection as well (e.g. equivalent to Gaussian 3-sigma or 5-sigma). I can let this slide here, since, for the only correlation you are claiming to be statistically significant, you actually get p = 0.000119, which I interpret to mean that if the null hypothesis were true, there would only be about a 1 in 8400 chance of you measuring an r value at least as extreme as the one you got (in either direction from 0). Let me know if I have misinterpreted your result. Still, I wonder if you might want to avoid saying that you are "considering p < 0.05 to be statistically-significant", and instead simply quote the p-value and its level of significance. A colleague of mine who is versed in hypothesis testing has recommended this to me in the past as an alternative to using the arbitrary threshold. Either that or using Bayes' factors. Just some food for thought." --> This is a good point, and we certainly want to be statistically-accurate here, so we've added the significance values accordingly. However, because p_tt and the significance level are mathematically the same (one can easily go from p to sigmas, and vice versa), we're not sure we see a difference between saying "3-sigma and greater is a detection" or "p-value < 0.0027 is a detection." We're inclined to leave this in and change the p-value to correspond with a classic 3-sigma detection, but it's not a hill we're willing to die on.

37. "I find it interesting that the decision was made to use weighted mean, but unweighted standard deviation. I understand that we just want to get a general sense of the dispersion of the fit parameter within a bin. I'm just wondering if some dispersion measure like this would make sense, given that there are weights involved: https://en.wikipedia.org/wiki/Weighted_arithmetic_mean#Weighted_sample_variance. But perhaps it makes very little difference..." --> The original choice of non-weighted error bars was used to show the overall variance of the fitting parameters within one of the bins. However, it does make sense to compare apples-to-apples regarding weighted means and weighted error bars. We have updated this figure (and caption) accordingly, along with changing p-->p_tt. We also add significance levels after the p-values in accordance with comment 36 above.

38. "[Regarding comment 37] Addendum: I would also very much like to know (and think it should be stated) what the weights are, i.e. how the weighted mean was computed. I hope that the weights for each value did not come from the sample standard deviation itself!" --> The mean and standard deviation in the bin are weighted by the variance of the parameters found while computing a_l and b_l (i.e. 1/sigma^2). We added some explanatory text in the paper and relevant caption.

39. "This seems a little bit muddled. Gandilo et al. 2016 and Shariff et al. 2019 do very different things in this regard. Gandilo et al. 2016 uses SED fitting to Herschel/SPIRE data of Vela C, and it is true that their fitting assumes a constant beta = 2. BUT, Shariff et al. 2019 (for reasons stated in their paper) do not use the same methodology. They instead use data for their sky region (Carina) from the Planck all-sky dust model from Planck Collaboration XI (2014). This model does NOT assume a constant beta, but rather includes it as a free parameter in the SED fitting, along with optical depth and dust temperature, as you can verify here: https://www.aanda.org/articles/aa/abs/2014/11/aa23195-13/aa23195-13.html
So I think it is very important for you to update this sentence. Right now it describes erroneously what was done in the Planck all-sky dust model of Planck XI 2014 (beta was NOT fixed). It also erroneously implies that all three of these past papers obtain their environmental parameters in the same way." --> Extra text was added to distinguish between the different SED fitting models discussed.

40. [Regarding comment 40] As an addendum: from Section 3.2 of Santos et al. (2019), it seems that they also do SED fitting to Herschel bands (but PACS instead of SPIRE), and the only thing they use Planck XI 2014 for is to decide what overall fixed value of beta to choose for their SED fit (beta = 1.62 in this case). So again, the three papers differ in methodology in important ways that can't be covered by this one sentence." --> We now note that Santos+ 2019 uses only beta from Planck XI 2014.

41. "Maybe say "can also be observed"?" --> Fixed.

42. "How exactly is this conclusion being arrived at? Is it from looking at the 2D histogram of b_l vs. N and T? I ask because the lower right panel of Figure 4 indicates (from r and p) NO statistically-significant correlation between b_l and N. No trend is apparent to me by eye on that plot either. I agree the scatter increases as you move rightward, but I don't agree that the most positive values lie at the left." --> This seems to be a point that we might have read too much into. We agree with your comment that there is no clear trend with column density, which backs our statement regarding Figure 4. We changed the wording to state that we only see a clear trend with temperature but not column density.

43. "Why? Is there any rationale for this? This seems like an abrupt change in methodology that prevents an apples-to-apples comparison with the median ratios in Section 3.1. Also: I think that this would be much clearer if you wrote: "Note that when calculating each polarization ratio, we use the polarization degree at the shorter wavelength as the normalizing value." Or, you could even write "at the shorter of the two wavelengths in the ratio" if you wanted to be more explicit." --> This shift is due to the difference between how Vaillancourt-era papers and Santos+ (2019) did their polarization spectra. Unfortunately, we're in between a rock and hard spot here. In Section 3.1, we were using the old notation from the Vaillancourt-era papers where p(lambda)/p(lambda0) was used for plotting polarization spectra (Figure 2). The Vaillancourt notation makes sense when plotting the spectra (like in Figure 2) since all polarization fractions are with respect to a common wavelength. However, this notation doesn't stay consistent between lambda > lambda0 and lambda < lambda0 since the the meaning of a ratio > or < 1 flips.

In Section 3.4, we're following the Santos+ (2019) p(long)/p(short) notation. Since these are not with respect to a common wavelength, the logical step is p(long)/p(short) since > 1 or < 1 show rising and falling slopes, respectively, for any pair of wavelengths. Since we don't draw direct conclusions between Section 3.1 and 3.4, we don't believe that this conflict of notation will cause issues and have added text explaining that we're following the Santos+ (2019) definition here. We've changed the confusing sentence to your suggestion, as well.

44. "I'm sure it does...but wasn't the original cut important? As you state at the end of Section 2, "This last cut restricts our analysis to regions for which the changes in polarization fraction are more likely to be related to properties of the dust grains than changes in the field geometry along the line-of-sight." Are we suddenly less worried that changes in pol fraction with wavelength should be intrinsic? If not, then what is the justification for relaxing the cut? EDIT: I can sort of see that if we're not comparing p across all four bands, but only pairwise, then only the pairwise consistency of the pol angle would matter. But it seems that the reader is invariably going to compare the three panels of Fig 7 to each other, and not just view each one in isolation. This ties into my concern about the inconsistent normalization as well. I think I need a response with clarification/explanation before I can sign off on this section of the paper." --> Fair point we hadn't considered. We've changed this figure (and the text) to reflect that we're still using the 15 degree cuts across all wavelengths. We've also changed Figure 8 to show the correct sightlines where T and NH2 are.

45. "And, to  perhaps an even greater extent, in Figure 2b, no?" --> We added the label reference to include both Figure 2a and 2b. 

46. "Is there a way to have the x-axis tick labels not run directly into each other? E.g. rotate them by 30 or 45 degrees. Or have the axis label say "Right Ascension (offset from 5h35m)", and then only include the seconds in the tick labels. It's only a problem in this figure, not in the other maps you've presented." --> Unfortunately, rotation didn't work, so we reduced the number of RA ticks by one in all figures to be consistent.

47. "Similar to one of my remarks on Figure 1: there isn't good contrast on the yellow star here, nor in some of the other figures. Something as simple as including an outline on the marker (e.g. marker edge color = black) might help. Consistently outlining the star for all figures where it appears would be best." --> We changed the color of the star to lime green and made it consistently bigger throughout the paper to hopefully make the contrast better.

48. "Do the column-density contours really need to be colored here (and in Fig 3)? In Fig 1 they are simply black. I understand that Fig 1 has redundant column density info in the form of color shading, whereas these figures don't have any indicators of the contour values. But I think the coloration of the contours distracts from the color scale indicating the values of the p ratios, which is what's most important. As stated in the text, the contours are merely a convenient spatial reference, and if the reader really needs to know what areas are more dense or less dense, they can refer to Fig 1. This is just a suggestion, however. Keep the coloration of the contours if you really like them, or think that they are essential. I'm just looking for ways to reduce the number of non-essential visual elements. EDIT: and just as I suggested for Figure 1, I also really like the idea of reducing the contours' line thickness here. The contours look great in Figure 3, relative to the sizes of everything else. So maybe try for those proportions. Again, it's not a requirement, but a suggestion, for readability." --> Contour colors were changed to black in accordance with your suggestion.

49. "In terms of what's being presented, this figure seems most similar to Figure 4 above. On the y-axis is some sort of parameter related to the pol. spectrum slope, whereas on the x-axis is some environmental parameter. So one wonders why there are so many differences in presentation. In Figure 9, binning both parameters and showing the count on a color scale helps give a better sense of where things lie in the 2D parameter space. It does so better than trying to evaluate the density of the red points by eye in the scatter plot of Figure 4 would. However (as far as I can see) the density of points in the parameter space is not fundamental to what you are trying to investigate. It's merely the shape of this cluster of points, and whether that shape is indicative of trends in pol. spectrum shape with environment. So the question naturally arises of why to use the 2D histogram here, rather than the scatter plot with binned environmental parameters? Especially when a 2D histogram is used in a very different way in Figures 5 and 8, potentially causing confusion. The answer may be simply, "because that's how Santos et al. (2019) did their analysis". If so, perhaps this reasoning, along with the inherent similarity to Fig. 4 above, could be called out explicitly. Another question is why the y-axis has the "R_DC" label, when this parameter is neither defined nor used anywhere else. Perhaps this is also a holdover from the Santos paper? If so, I think it could be removed here. Finally, I'm wondering about the wisdom of having fixed number of bins (as you have done) vs. having fixed bin sizes. The latter choice would seem to lead to a more uniform presentation, compared to the "compressed" bins in the lower left that presumably result from a much narrower data range." --> We stated in the original text and caption that Figure 9 was made to directly compare the results in OMC-1 with the Santos et al. (2019) paper but this might not have been clear enough. We didn't explicitly mention the similarity to Figure 4 but have added some text explicitly calling this out. We removed the R_DC label and took your suggestion about bin size vs number.

50. "I don't know if I'm convinced that even weak trends are present, just from looking at the green lines by eye. Why is this not quantified with an r value (the Pearson correlation coefficient) in the same manner as for the b_l vs. T (and vs. N) analysis?" --> Done. We also updated the captions to mention this change.

51. "This is not what you say in Section 3.3 (see my detailed note there)." --> We believe this is now fixed with the correction of the SED fitting text in Section 3.3. 

52. "See my addendum (extra PDF file) for some thoughts and questions I have on this. [From the addendum]: Critically examining the claim of a strong correlation between b_l and T, but no correlation between b_l and N" --> We added additional analysis in Section 3.3 showing that even without the smallest two temperature bins, we continuously find a robust correlation with b_l and T but not with b_l and N.

53. "I'm afraid there is much about this statement that I am not following. 1) Why are we suddenly talking about the p vs. I relationship, rather than the p vs. N or p vs. T relationships? It sounds like you are now referring to the "polarization hole effect", but it comes out of nowhere, and 2) I cannot see the relevance of this sentence to the ones that come immediately after it. These later sentences state that in areas with high-luminosity embedded sources, the radiation needed for RATs can penetrate deep into the cloud. That's fine, and it sounds plausible, but how does this idea follow from this highlighted statement?": The second part of this paragraph has been rewritten to focus on the conclusion that embedded stars are responsible for aligning grains deep in the clouds. The Chuss+(2019) work on p v. I is now just cited as being consistent with this idea.

54. "Again, see my extra PDF for some thoughts and questions on this. [From the addendum]: Critically examining the explanation for why there is a correlation between b_l and T, but not between b_l and N (in contrast to rho Oph A)" --> **JM to respond**

55. "Incorrect citation format here. Use the "end of sentence" citation format where everything is in parentheses, rather than the "mid-sentence" citation format. I.e. use \citet or \citep, whichever is correct (I can't recall off the top of my head)." --> Fixed. 

56. "Similar comments on the visibility of this figure to my comments on other figures where you show maps: region outlines are not easily discernible (esp in dark blue and dark green). Making contours thinner and non-colored may help. Using lighter/brighter hues for the regions may help. Evidence of atypical points in BNKL (very low polarization ratios, red points separated from rest of distribution) seems to be here too. See page 1 of my extra PDF. [From the addendum]:" --> We attempted to make the regions pop out better. In addition, we added the BN/KL and Trapezium markers from above.

Additionally, we have made the following edits not suggested by the report:
1. We have removed co-author Giles Novak's middle initial (A.) from his name.
2. We add an acknowledgment in the relevant section thanking the referee for their insight and comments in making this a more cohesive paper.
3. We've edited a few sentences for grammar and style.
4. We've corrected the meaning of RAT from Radiative Alignment Torques to Radiative Torques as prescribed in the RAT papers (e.g. Lazarian & Hoang 2007).



==> ReviewerResponse2.txt <==
Dear Dr. Pipher,

We have gone through the referee's second round of comments and have made the following corrections to the manuscript:

1. Confirmed. But the second sentence still uses the word "uncertainty". Better to change this to "spread" as well. "In both cases, the [spread] is likely due to physical conditions that vary..."

A: Fixed.

2. Here I find it very surprising that the error bars (indicating the std. dev within each bin) have gone down so dramatically as to be smaller than the points in almost all cases. Can we double check here that this change hasn't introduced some error/bug?

A. Indeed there was a small bug! We've updated Figure 4 and the caption to remove the text about the error bars being smaller than the points. This slightly changes the r and p_tt values in our tests of robustness between b_l and T while removing sightlines where T <= 35 K. We've updated these numbers accordingly, as well. This error does not affect our conclusions, and no other text or analysis that followed these small corrections were affected by this.

3. Okay but what is the variance computed over? In the text you just say "error-weighted mean", but it's not clear how the error is estimated. I do not think that the "error" is the same thing as the variance in a_l or b_l values within a given bin, since those vary naturally due to being computed for different sightlines. Unless you somehow magically have an individual error estimate for EACH b_l point within a bin, I don't see how an error-weighted mean (and std. dev) is possible. EDIT: I guess I've said I don't need to see a revised manuscript, yet I have asked the authors a direct question here. I guess my request here is for the authors to consider this point, revisit what "error-weighted" and "variance" mean in this context, and ensure that they are something sensible. The quantification of the error absolutely *cannot* be by using variance computed over the measured points in the bin. If this is what's being done, it should be changed, and I would suggest simply using unweighted mean and std. dev.

A. The variance on each b_l data point is determined from the covariance matrix when we fit Equation 3 to each sightline. These are the variances used to weight the mean and uncertainty within each temperature/column density bin. We've added and edited some text to hopefully make this more clear.

4. Confirmed. This addition is satisfactory, but there appears to be a typo, namely the missing word "to":
"The generally higher level of high-mass star formation activity in Orion as compared [to] rho Oph A may drive grain alignment even for regions of very high column density..."

A: Fixed.
